Tracing a decade of activity towards a yellow hypergiant. The spectral and spatial morphology of IRC+10420 at au scales

The fate of a massive star during the latest stages of its evolution is highly dependent on its mass-loss history and geometry, with the yellow hypergiants being key objects to study those phases of evolution. We present near-IR interferometric observations of the famous yellow hypergiant IRC +10420 and blue spectra taken between 1994-2019. Our 2.2 $\mu$m GRAVITY/VLTI observations attain a spatial resolution of $\sim$5 stellar radii and probe the hot emission in the K-band tracing the gas via Na i double emission and the Br$\gamma$ emission. The observed configurations spatially resolve the 2.2 $\mu$m continuum as well as the Br$\gamma$ and the Na i emission lines. Our geometric modelling demonstrates the presence of a compact neutral zone (Na i) which is slightly larger than the continuum but within an extended Br$\gamma$ emitting region. Our geometric models of the Br$\gamma$ emission confirm an hour-glass geometry of the wind. To explain this peculiar geometry we investigate the presence of a companion at 7-800 au separations and find no signature at the contrast limit of our observations (3.7 mag at 3$\sigma$). We report an evolution of the ejecta over a time span of 7 years, which allows us to constrain the opening angle of the hour-glass geometry at $<$10$^\circ$. Lastly, we present the first blue optical spectra of IRC +10420 since 1994. The multi-epoch data indicate that the spectral type, and thus temperature, of the object has essentially remained constant during the intervening years. This confirms earlier conclusions that following an increase in temperature of 2000 K in less than two decades prior to 1994, the temperature increase has halted. This suggests that this yellow hypergiant has "hit" the White Wall in the HR-diagram preventing it from evolving blue-wards, and will likely undergo a major mass-loss event in the near future.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
